Expectation-Maximization Based Defense Mechanism for Distributed Model Predictive Control

Controlling large-scale systems sometimes requires decentralized computation. Communication among agents is crucial to achieving consensus and optimal global behavior. These negotiation mechanisms are sensitive to attacks on those exchanges. This paper proposes an algorithm based on Expectation Maximization to mitigate the effects of attacks in a resource allocation based distributed model predictive control. The performance is assessed through an academic example of the temperature control of multiple rooms under input power constraints.

==> references.txt <==
Bishop, C.M. (2006). Pattern Recognition and Machine
Learning. Springer Science and Business Media LLC.

Boyd, S., Xiao, L., Mutapcic, A., and Mattingley, J.
(2015). Notes on decomposition methods. In S. Uni-
versity (ed.), Notes for EE364B.

Bradley, P. and Mangasarian, O. (2000). K-plane cluster-
ing. Journal of Global Optimization, 16(1), 23–32.

Chanfreut, P., Maestre, J.M., and Ishii, H. (2018). Vulner-
abilities in distributed model predictive control based on
Jacobi-Gauss decomposition. In 2018 European Control
Conference (ECC), 2587–2592.

Christensen, R., Johnson, W., Branscum, A., and Hanson,
T.E. (2010). Bayesian ideas and data analysis: an
introduction for scientists and statisticians. CRC press.

Dempster, A.P., Laird, N.M., and Rubin, D.B. (1977).
Maximum likelihood from incomplete data via the em
algorithm. Journal of the Royal Statistical Society:
Series B (Methodological), 39(1), 1–22.

Faria, S. and Soromenho, G. (2010). Fitting mixtures of
linear regressions. Journal of Statistical Computation
and Simulation, 80(2), 201–225.

Kantamneni, A., Brown, L.E., Parker, G., and Weaver,
W.W. (2015). Survey of multi-agent systems for mi-
crogrid control. Engineering Applications of Artificial
Intelligence, 45, 192–203.

Maestre, J.M., Negenborn, R.R., et al. (2014). Dis-
tributed Model Predictive Control made easy, volume 69.
Springer.

Maestre, J.M., Velarde, P., Ishii, H., and Negenborn, R.R.
(2021). Scenario-based defense mechanism against vul-
nerabilities in lagrange-based dmpc. Control Engineer-
ing Practice, 114, 104879.

Nogueira, R.A., Bourdais, R., and Guéguen, H. (2021).
Detection and mitigation of corrupted information in
distributed model predictive control based on resource
allocation. In 2021 5th Conference on Control and Fault-
Tolerant Systems (SysTol), 329–334.

Ozerov, A. and Fevotte, C. (2010). Multichannel nonneg-
ative matrix factorization in convolutive mixtures for
audio source separation. IEEE Transactions on Audio,
Speech, and Language Processing, 18(3), 550–563.

Velarde, P., Maestre, J.M., Ishii, H., and Negenborn, R.R.
(2017). Vulnerabilities in lagrange-based distributed
model predictive control. Optimal Control Applications
and Methods, 39(2), 601–621.

